Odds are the sign is right

This article introduces a new condition based on odds ratios for sensitivity analysis. The analysis involves the average effect of a treatment or exposure on a response or outcome with estimates adjusted for and conditional on a single, unmeasured, dichotomous covariate. Results of statistical simulations are displayed to show that the odds ratio condition is as reliable as other commonly used conditions for sensitivity analysis. Other conditions utilize quantities reflective of a mediating covariate. The odds ratio condition can be applied when the covariate is a confounding variable. As an example application we use the odds ratio condition to analyze and interpret a positive association observed between Zika virus infection and birth defects.

==> ReadMe.txt <==
Within the Methods section we have replaced a typo:
RR_{XW} has become RR_{XY} within the Mixed Condition.
The R code has been correct all along using RR_{XY}.

Also within the Methods section we have replaced
n=40,000 with n>30,000.  This was done to ensure better
code for the purposes of reproducible research.  

The previous code mistakenly used a slightly strengthened 
version of the Cornfield Condition.  The updated code is now
consistent with the manuscript text.

The numbers in the tables may have changed slightly
(due to the changes described above).
The largest changes occurred within the Cornfield Condition
rows of the tables.  All changes are insignificant.  
The Odds Ratio Condition still performs well 
as before when compared with the other conditions.  
The updated manuscript has the updated numbers in its tables.

The code has been reformated so as to 
1. use "apply" instead of for loops when appropriate,
2. run more quickly, and
3. display output in a tabular format.

Final note: we returned all blue text 
(previously signaling revision) to its original 
black font.
